Identification of a New Ultraluminous X-ray Source in NGC 1316

In this study, we report identification of a new ultraluminous X-ray source (ULX) named as X-7 in NGC 1316, with an unabsorbed luminosity of 2.1$\times$10$^{39}$ erg s$^{-1}$ using the two recent Chandra archival observations. The X-7 was detected in the Chandra 2001 observation and was included in the source list of the NGC 1316 as CXOUJ032240.8-371224 with a luminosity of 5.7$\times$10$^{38}$ erg s$^{-1}$. Present luminosity implies a luminosity increase of a factor of $\sim$ 4. The best fit spectral model parameters indicate that X-7 has a relatively hot disk and hard spectra. If explained by a diskblackbody model, the mass of compact object is estimated as $\sim$ 8 M$\odot$ which is in the range of a stellar-mass black hole. The X-7 shows a relatively long-term count rate variability while no short-term variability is observed. We also identified a unique optical candidate within 0.22" error circle at 95\% confidence level for X-7 using the archival HST/ACS and HST/WFC3 data. Absolute magnitude (M$_{V}$) of this candidate is -7.8 mag. Its spectral energy distribution is adequately fitted a blackbody model with a temperature of 3100 K indicating an M type supergiant, assuming the donor star dominates the optical emission. In addition, we identified a transient ULX candidate (XT-1) located 6" away from X-7 has a (high) luminosity of $\sim$ 10$^{39}$ erg s$^{-1}$ with no visible optical candidate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
